Moreau-Yosida $f$-divergences

Variational representations of $f$-divergences are central to many machine learning algorithms, with Lipschitz constrained variants recently gaining attention. Inspired by this, we define the Moreau-Yosida approximation of $f$-divergences with respect to the Wasserstein-$1$ metric. The corresponding variational formulas provide a generalization of a number of recent results, novel special cases of interest and a relaxation of the hard Lipschitz constraint. Additionally, we prove that the so-called tight variational representation of $f$-divergences can be to be taken over the quotient space of Lipschitz functions, and give a characterization of functions achieving the supremum in the variational representation. On the practical side, we propose an algorithm to calculate the tight convex conjugate of $f$-divergences compatible with automatic differentiation frameworks. As an application of our results, we propose the Moreau-Yosida $f$-GAN, providing an implementation of the variational formulas for the Kullback-Leibler, reverse Kullback-Leibler, $\chi^2$, reverse $\chi^2$, squared Hellinger, Jensen-Shannon, Jeffreys, triangular discrimination and total variation divergences as GANs trained on CIFAR-10, leading to competitive results and a simple solution to the problem of uniqueness of the optimal critic.

==> csv/alpha1p05_max_grad_norms.csv <==
Wall time,Step,Value
1611073109.20656,189,0.719582974910736
1611073136.89214,249,1.1056056022644
1611073210.65308,409,1.09231281280518
1611073219.68818,429,0.862689018249512
1611073233.52685,459,1.03865551948547
1611073283.81802,569,0.892956852912903
1611073352.70299,719,0.932767808437347
1611073366.48407,749,0.979772329330444
1611073458.04799,949,1.01501297950745
1611073809.09047,1069,0.991223990917206
1611073901.149,1269,1.02347910404205
1611074035.44444,1559,1.05757772922516
1611074049.15694,1589,0.949909389019012
1611074090.6491,1679,0.945474207401276
1611074163.94374,1839,1.05091226100922
1611074173.14157,1859,1.04383194446564
1611074668.05212,2299,1.04247581958771
1611074691.25407,2349,1.0165821313858
1611074760.67826,2499,0.93662828207016
1611074788.35722,2559,0.927039325237274
1611074811.51048,2609,1.02140486240387
1611074844.17473,2679,1.00350165367126
1611074871.62723,2739,0.972705245018005
1611075327.18408,3089,0.894940972328186
1611075336.6623,3109,0.965240061283112
1611075373.35697,3189,1.02070271968842
1611075470.18812,3399,0.913341164588928
1611075507.43111,3479,0.95942497253418
1611075599.21589,3679,1.03601980209351
1611076143.7321,4219,1.00941956043243
1611076148.33717,4229,1.03940045833588
1611076226.70432,4399,0.970815777778626
1611076240.6947,4429,1.02923488616943
1611076254.5606,4459,1.01954615116119
1611076323.81853,4609,1.07276272773743
1611076337.55444,4639,1.0046626329422
1611076342.13899,4649,0.999096870422363
1611076388.00583,4749,0.954002559185028
1611076475.95481,4939,0.949065446853638
1611076853.15997,5149,1.00789999961853
1611076932.0844,5319,0.971222043037415
1611076955.20636,5369,1.00385880470276
1611077080.46593,5639,0.979173064231873
1611077126.4203,5739,0.977730989456177
1611077154.10479,5799,1.07194030284882
1611077186.51936,5869,1.00407111644745
1611077191.16216,5879,0.98315167427063
1611077639.70095,6209,0.979415655136108
1611077648.83896,6229,1.02026617527008
1611077704.50139,6349,0.935556054115295
1611077736.7569,6419,0.999115228652954
1611077741.32898,6429,1.02842807769775
1611077750.56134,6449,0.964333593845367
1611077764.4155,6479,0.892298460006714
1611077773.72106,6499,1.03554821014404
1611077829.29483,6619,1.00977957248688
1611077875.75729,6719,0.994870126247406
1611078372.08086,7149,1.01862847805023
1611078408.97064,7229,1.07543385028839
1611078445.94647,7309,0.952939629554748
1611078487.42513,7399,0.943521082401276
1611078548.05145,7529,0.956374168395996
1611078566.41488,7569,0.941335439682007
1611078608.01965,7659,0.957334876060486
1611078626.31485,7699,0.99253386259079
1611078635.51077,7719,0.928180277347565
1611078644.75635,7739,0.977967798709869
1611078677.08526,7809,0.963001906871796
1611078700.12739,7859,0.948067963123322
1611078709.39949,7879,0.923703968524933
1611078732.7715,7929,0.979146897792816
1611078742.20393,7949,0.919646143913269
1611078761.04885,7989,0.947933375835419
1611079077.61091,8029,0.970736265182495
1611079105.41264,8089,0.995870232582092
1611079110.02631,8099,0.927638947963715
1611079216.16181,8329,0.937263548374176
1611079234.78172,8369,1.06732404232025
1611079387.36224,8699,0.854304850101471
1611079419.75237,8769,0.986898601055145
1611079447.7766,8829,0.957172334194183
1611079513.61511,8969,0.913802683353424
1611079830.29736,9009,0.932431042194366
1611079862.73594,9079,1.01886630058289
1611079871.98518,9099,0.913655817508698
1611079909.21613,9179,0.99998551607132
1611079973.98612,9319,1.03202021121979
1611079978.60447,9329,1.03662538528442
1611080024.83249,9429,0.940655171871185
1611080038.69681,9459,0.974547743797302
1611080080.4384,9549,0.972271203994751
1611080117.2741,9629,0.937986493110657
1611080158.72709,9719,0.975344061851501
1611080163.31302,9729,1.0149587392807
1611080191.17792,9789,0.969667255878448
1611080195.81126,9799,1.02097487449646
1611080219.32007,9849,0.97991532087326


==> csv/alpha2_max_grad_norms.csv <==
Wall time,Step,Value
1612397141.87048,99,1.44574666023254
1612397184.24033,199,1.24787080287933
1612397226.78839,299,1.40015697479248
1612397269.74692,399,0.971488058567047
1612397312.82743,499,0.873803913593292
1612397356.22346,599,0.873351633548737
1612397399.46497,699,0.778681218624115
1612397442.72273,799,0.739007234573364
1612397486.30587,899,0.741257071495056
1612397529.59096,999,0.68081659078598
1612397605.14346,1099,0.667003333568573
1612397648.25552,1199,0.6746626496315
1612397691.48389,1299,0.736891210079193
1612397734.60626,1399,0.676741182804108
1612397777.75073,1499,0.674196839332581
1612397820.97015,1599,0.650968849658966
1612397864.11464,1699,0.871486008167267
1612397907.18331,1799,0.644433379173279
1612397950.26098,1899,0.676123976707459
1612397993.49447,1999,0.639616906642914
1612398065.99558,2099,0.680707514286041
1612398109.08358,2199,0.577048003673553
1612398152.25765,2299,0.662449657917023
1612398195.58864,2399,0.681583940982819
1612398238.77605,2499,0.531852424144745
1612398281.8275,2599,0.580110907554626
1612398324.99701,2699,0.603298544883728
1612398368.16545,2799,0.608576357364655
1612398411.28469,2899,0.583029389381409
1612398454.3449,2999,0.583622097969055
1612398526.37227,3099,0.557602047920227
1612398569.57066,3199,0.581180691719055
1612398612.80187,3299,0.565158247947693
1612398655.86985,3399,0.666292130947113
1612398699.01147,3499,0.604433119297028
1612398742.09745,3599,0.54874724149704
1612398785.29544,3699,0.535473525524139
1612398828.38594,3799,0.566533088684082
1612398871.41118,3899,0.516303062438965
1612398914.43917,3999,0.502521753311157
1612398986.5525,4099,0.56906670331955
1612399029.73037,4199,0.53673791885376
1612399073.01822,4299,0.516418516635895
1612399116.19356,4399,0.530353009700775
1612399159.48391,4499,0.597926616668701
1612399202.6412,4599,0.537525057792664
1612399245.82958,4699,0.545993030071258
1612399288.97151,4799,0.593517780303955
1612399332.07022,4899,0.564750134944916
1612399375.18741,4999,0.506593942642212
1612399446.74151,5099,0.549070715904236
1612399489.88027,5199,0.49590602517128
1612399532.9852,5299,0.535818159580231
1612399576.08694,5399,0.568718135356903
1612399619.33888,5499,0.492982774972916
1612399662.49473,5599,0.579090058803558
1612399705.59156,5699,0.552224636077881
1612399748.77842,5799,0.521446526050568
1612399792.07923,5899,0.514336884021759
1612399835.21128,5999,0.505496740341187
1612399907.62357,6099,0.577958524227142
1612399950.76371,6199,0.500516593456268
1612399993.95556,6299,0.571616291999817
1612400037.07027,6399,0.493871867656708
1612400080.20896,6499,0.572344660758972
1612400123.33584,6599,0.517513811588287
1612400166.51905,6699,0.523847162723541
1612400209.66454,6799,0.505526125431061
1612400252.72351,6899,0.517186164855957
1612400296.10141,6999,0.499174445867538
1612400368.59248,7099,0.494525909423828
1612400411.81055,7199,0.42904132604599
1612400455.03865,7299,0.580407738685608
1612400498.09274,7399,0.474283069372177
1612400541.24027,7499,0.547252833843231
1612400584.34062,7599,0.549811601638794
1612400627.62244,7699,0.529003500938416
1612400670.71081,7799,0.473860740661621
1612400713.8273,7899,0.580150127410889
1612400757.22422,7999,0.481399804353714
1612400829.69158,8099,0.591962099075317
1612400873.05291,8199,0.527640223503113
1612400916.2557,8299,0.466706216335297
1612400959.49018,8399,0.565807282924652
1612401002.50238,8499,0.571967363357544
1612401045.70224,8599,0.499207466840744
1612401088.78524,8699,0.489877104759216
1612401131.76772,8799,0.482394129037857
1612401174.95545,8899,0.551259338855743
1612401218.09077,8999,0.5052649974823
1612401291.33714,9099,0.467518478631973
1612401334.54,9199,0.498485118150711
1612401377.89197,9299,0.496192365884781
1612401421.06851,9399,0.479908376932144
1612401464.23211,9499,0.471633404493332
1612401507.32568,9599,0.532603919506073
1612401550.51566,9699,0.538664877414703
1612401593.65434,9799,0.492482244968414
1612401636.76341,9899,0.512876808643341
1612401679.90242,9999,0.505251526832581


==> csv/alphainf_max_grad_norms.csv <==
Wall time,Step,Value
1610293533.90846,19,1638577.625
1610293543.03451,39,45704.59765625
1610293552.09212,59,303341.375
1610293556.63097,69,29060.923828125
1610293565.73625,89,193529.0625
1610293574.81301,109,55768.25390625
1610293579.34263,119,29682.68359375
1610293583.95519,129,25683.76171875
1610293588.52699,139,22483.365234375
1610293593.1544,149,18729.21484375
1610293597.75444,159,16565.587890625
1610293602.34053,169,29388.5859375
1610293606.94134,179,39126.26953125
1610293611.58987,189,39507.3203125
1610293616.20777,199,44380.28515625
1610293620.78605,209,36397.25390625
1610293630.01917,229,72167.1484375
1610293639.30323,249,52512.15234375
1610293643.91054,259,53533.57421875
1610293652.99395,279,17654.30859375
1610293666.71491,309,5629.3662109375
1610293671.24846,319,4132.1171875
1610293675.89976,329,2470.90014648438
1610293680.4891,339,1166.80407714844
1610293685.08074,349,379.934387207031
1610293694.1617,369,304.940124511719
1610293707.80143,399,63.5509071350098
1610293712.33962,409,69.7279815673828
1610293721.4549,429,33.7074661254883
1610293726.03239,439,28.6477012634277
1610293730.63027,449,247.993621826172
1610293735.21107,459,51.0045585632324
1610293739.83724,469,36.4619026184082
1610293744.39414,479,35.121208190918
1610293753.381,499,38.0185813903809
1610293757.87252,509,33.8021430969238
1610293771.53315,539,10.1631126403809
1610293776.15311,549,14.7943811416626
1610293780.74379,559,7.52764463424683
1610293785.2865,569,8.85907649993897
1610293789.85806,579,5.44477462768555
1610293803.67449,609,3.65017223358154
1610293808.25049,619,6.18738222122192
1610293812.86969,629,3.83772611618042
1610293817.49145,639,2.6563823223114
1610293822.0671,649,3.63519883155823
1610293826.59507,659,3.81137919425964
1610293831.19852,669,2.63998603820801
1610293835.80691,679,4.78794813156128
1610293840.35465,689,2.38857984542847
1610293844.88256,699,2.24674367904663
1610293854.02281,719,3.06584525108337
1610293858.64526,729,2.98844003677368
1610293863.24778,739,2.40920352935791
1610293867.82989,749,2.60098695755005
1610293876.98549,769,2.72815990447998
1610293886.09717,789,2.11747217178345
1610293890.66567,799,2.73497748374939
1610293899.76784,819,2.33350348472595
1610293904.32658,829,2.68015074729919
1610293913.41166,849,2.16683387756348
1610293917.99039,859,2.15065979957581
1610293922.60102,869,1.95670115947723
1610293927.21696,879,2.36825776100159
1610293931.80565,889,1.96268784999847
1610293936.34117,899,1.94262313842773
1610293945.52022,919,2.03306841850281
1610293950.10915,929,2.13263154029846
1610293954.70062,939,1.90748822689056
1610293959.32242,949,1.73168683052063
1610293968.58114,969,1.78900337219238
1610293982.3212,999,1.88355815410614
1610294269.75968,1009,1.98808479309082
1610294274.34519,1019,2.06369304656982
1610294278.89756,1029,2.00780725479126
1610294287.9756,1049,2.33244371414185
1610294292.54201,1059,1.74627542495728
1610294297.08321,1069,1.83899295330048
1610294310.77606,1099,1.80951714515686
1610294315.31205,1109,1.85934042930603
1610294329.03635,1139,1.82403361797333
1610294342.89415,1169,1.89113891124725
1610294347.48964,1179,1.54722881317139
1610294352.08175,1189,1.47393441200256
1610294356.66685,1199,1.55650341510773
1610294361.26822,1209,1.3759468793869
1610294375.10476,1239,1.18628025054932
1610294379.68666,1249,1.30171549320221
1610294384.35683,1259,1.25913107395172
1610294388.97106,1269,1.3538738489151
1610294393.57363,1279,1.2306694984436
1610294402.91521,1299,1.104936003685
1610294407.57723,1309,1.2778662443161
1610294421.69239,1339,1.2813047170639
1610294435.5276,1369,1.40972018241882
1610294440.14141,1379,1.15872657299042
1610294449.34683,1399,1.23503422737122
1610294458.47682,1419,1.2352157831192
1610294463.05708,1429,1.46704065799713
1610294467.66097,1439,1.17196190357208
1610294472.24199,1449,1.20244383811951
1610294476.87811,1459,1.05934596061707
1610294481.47284,1469,1.11655259132385
1610294490.58498,1489,1.17593216896057
1610294495.17177,1499,1.22890114784241
1610294499.78678,1509,1.1862678527832
1610294504.37159,1519,1.3300484418869
1610294513.50032,1539,1.10040235519409
1610294518.04716,1549,1.0431159734726
1610294522.56992,1559,1.19566345214844
1610294531.77204,1579,1.05407667160034
1610294536.34083,1589,1.35658419132233
1610294540.95234,1599,1.10360074043274
1610294550.11618,1619,1.51602172851563
1610294554.64911,1629,1.00498163700104
1610294563.82624,1649,1.00604557991028
1610294568.44594,1659,1.00194478034973
1610294577.69306,1679,0.995404243469238
1610294582.35154,1689,0.991273522377014
1610294586.94072,1699,0.906336665153503
1610294596.07724,1719,1.07454538345337
1610294600.6504,1729,1.02181851863861
1610294614.3856,1759,0.975209593772888
1610294618.99097,1769,0.950374901294708
1610294623.57113,1779,0.865058243274689
1610294628.20411,1789,0.927674055099487
1610294637.37145,1809,0.926124513149262
1610294641.92266,1819,0.913133382797241
1610294651.10289,1839,1.05617249011993
1610294660.22128,1859,0.909660696983337
1610294664.79513,1869,0.878189265727997
1610294669.37139,1879,0.850152432918549
1610294673.98173,1889,0.829571783542633
1610294683.18146,1909,0.877980530261993
1610294687.7588,1919,0.998387813568115
1610294701.55502,1949,0.874696016311646
1610294719.96936,1989,0.795760154724121
1610294724.55483,1999,0.858497321605682
1610295016.20453,2029,0.698153495788574
1610295020.7002,2039,0.777508199214935
1610295029.72816,2059,0.735130965709686
1610295034.2372,2069,0.85088187456131
1610295038.78564,2079,0.744864881038666
1610295043.31854,2089,0.705018043518066
1610295047.85813,2099,0.8006511926651
1610295061.50832,2129,0.757085621356964
1610295066.06724,2139,0.890499114990234
1610295070.64272,2149,0.787688732147217
1610295075.22903,2159,0.72746729850769
1610295089.01505,2189,0.754222691059112
1610295093.61706,2199,0.710554480552673
1610295098.20158,2209,0.727569401264191
1610295102.81912,2219,0.703211784362793
1610295107.40126,2229,0.604697346687317
1610295111.99833,2239,0.580725252628326
1610295121.23455,2259,0.643227100372314
1610295125.8331,2269,0.715576887130737
1610295130.43507,2279,0.724590837955475
1610295139.60659,2299,0.613918542861939
1610295144.23445,2309,0.579541504383087
1610295148.88537,2319,0.621613025665283
1610295153.55156,2329,0.62270712852478
1610295158.17927,2339,0.670260787010193
1610295162.85291,2349,0.592615306377411
1610295167.55424,2359,0.65430223941803
1610295177.00113,2379,0.594396650791168
1610295181.73917,2389,0.653983652591705
1610295191.10447,2409,0.616632521152496
1610295209.62882,2449,0.566848397254944
1610295214.23987,2459,0.563679933547974
1610295223.42534,2479,0.521450757980347
1610295227.94524,2489,0.645769953727722
1610295232.5307,2499,0.615483522415161
1610295237.17518,2509,0.543784379959106
1610295241.74497,2519,0.564503312110901
1610295246.36802,2529,0.561564862728119
1610295250.94351,2539,0.563220500946045
1610295260.18973,2559,0.484947741031647
1610295273.99815,2589,0.478804975748062
1610295278.54116,2599,0.535769999027252
1610295283.13145,2609,0.497314393520355
1610295287.74814,2619,0.537037909030914
1610295296.9657,2639,0.470878034830093
1610295306.15364,2659,0.502475917339325
1610295315.30652,2679,0.514064967632294
1610295324.46785,2699,0.487149745225906
1610295333.53434,2719,0.465642273426056
1610295338.11762,2729,0.452824741601944
1610295342.69292,2739,0.440645545721054
1610295347.22505,2749,0.410344988107681
1610295351.79731,2759,0.457326620817184
1610295360.83418,2779,0.42255762219429
1610295365.40183,2789,0.422763347625732
1610295374.55786,2809,0.399447619915008
1610295379.07257,2819,0.402402877807617
1610295383.69587,2829,0.453875690698624
1610295392.8216,2849,0.387409865856171
1610295415.51192,2899,0.378146082162857
1610295424.55471,2919,0.374406039714813
1610295429.06967,2929,0.402779489755631
1610295438.10423,2949,0.368731439113617
1610295442.65443,2959,0.396056681871414
1610295447.25754,2969,0.359006196260452
1610295451.89565,2979,0.382824093103409
1610295456.4981,2989,0.381215959787369
1610295461.11634,2999,0.349523603916168
1610295732.01475,3009,0.355152189731598
1610295736.53683,3019,0.32538640499115
1610295741.05722,3029,0.369642585515976
1610295745.56238,3039,0.331297814846039
1610295763.64416,3079,0.308080524206161
1610295768.18904,3089,0.342122852802277
1610295777.30615,3109,0.343739360570908
1610295790.91818,3139,0.307346105575561
1610295809.25831,3179,0.31920912861824
1610295813.8447,3189,0.309436678886414
1610295818.44263,3199,0.318562656641007
1610295823.05602,3209,0.298958331346512
1610295832.28366,3229,0.277569144964218
1610295836.86343,3239,0.293041706085205
1610295841.47496,3249,0.265096873044968
1610295846.04937,3259,0.328630864620209
1610295850.61859,3269,0.287704348564148
1610295855.20527,3279,0.301632434129715
1610295868.95032,3309,0.291174858808517
1610295873.604,3319,0.299454629421234
1610295882.86157,3339,0.29004579782486
1610295892.11002,3359,0.257615029811859
1610295901.39518,3379,0.299153476953507
1610295910.68269,3399,0.267613798379898
1610295919.95974,3419,0.247136414051056
1610295924.61599,3429,0.248070955276489
1610295929.15889,3439,0.261498004198074
1610295933.70531,3449,0.238561809062958
1610295938.28885,3459,0.22998383641243
1610295942.8552,3469,0.280758738517761
1610295947.43018,3479,0.271898448467255
1610295951.98639,3489,0.249017149209976
1610295956.562,3499,0.257573902606964
1610295965.90931,3519,0.252325683832169
1610295975.11264,3539,0.230797484517097
1610295979.76369,3549,0.248408734798431
1610295989.04731,3569,0.267886728048325
1610295998.22716,3589,0.221893087029457
1610296002.83874,3599,0.268264412879944
1610296007.43042,3609,0.246437653899193
1610296012.03589,3619,0.212859928607941
1610296016.59713,3629,0.231749057769775
1610296021.18542,3639,0.251967787742615
1610296025.777,3649,0.213364884257317
1610296030.35744,3659,0.207989498972893
1610296034.99782,3669,0.212214723229408
1610296039.57043,3679,0.240232065320015
1610296044.09569,3689,0.223858818411827
1610296053.19546,3709,0.217245548963547
1610296057.76192,3719,0.220787689089775
1610296067.01092,3739,0.212852627038956
1610296076.08978,3759,0.195431008934975
1610296080.6062,3769,0.196501150727272
1610296085.12336,3779,0.230724662542343
1610296089.6429,3789,0.239913076162338
1610296094.16717,3799,0.19123187661171
1610296103.25301,3819,0.20679672062397
1610296107.81622,3829,0.183440238237381
1610296116.82476,3849,0.205749735236168
1610296121.40146,3859,0.187003239989281
1610296125.94593,3869,0.197997704148293
1610296130.52121,3879,0.199571579694748
1610296135.03486,3889,0.202605292201042
1610296144.2104,3909,0.202646136283874
1610296148.76751,3919,0.191878065466881
1610296153.34395,3929,0.19808241724968
1610296157.86855,3939,0.245484739542007
1610296171.51355,3969,0.179338738322258
1610296180.60341,3989,0.174234256148338
1610296185.17001,3999,0.183950692415237
1610296466.99856,4019,0.174996688961983
1610296471.50094,4029,0.189809620380402
1610296475.99908,4039,0.195339068770409
1610296485.0389,4059,0.172140493988991
1610296489.54106,4069,0.158428102731705
1610296498.58559,4089,0.1534633487463
1610296507.68697,4109,0.152924403548241
1610296530.30155,4159,0.161882847547531
1610296534.90137,4169,0.158491864800453
1610296548.71762,4199,0.147755146026611
1610296553.29212,4209,0.151319846510887
1610296557.83251,4219,0.139913097023964
1610296562.42512,4229,0.14377398788929
1610296567.01325,4239,0.1448764950037
1610296571.6241,4249,0.158361673355103
1610296580.88003,4269,0.163322612643242
1610296590.15622,4289,0.146061331033707
1610296599.48206,4309,0.137568399310112
1610296608.774,4329,0.149815484881401
1610296622.70474,4359,0.140690058469772
1610296627.33513,4369,0.149951606988907
1610296641.17258,4399,0.145851522684097
1610296645.73436,4409,0.152784079313278
1610296650.23771,4419,0.136554658412933
1610296654.81394,4429,0.148480474948883
1610296663.92895,4449,0.133471727371216
1610296668.48863,4459,0.122946798801422
1610296682.18827,4489,0.135889753699303
1610296686.71361,4499,0.119075760245323
1610296691.27788,4509,0.306341886520386
1610296695.85215,4519,0.125103354454041
1610296709.60769,4549,0.137768104672432
1610296714.19044,4559,0.12536309659481
1610296723.23184,4579,0.127900153398514
1610296727.8287,4589,0.139929011464119
1610296732.34942,4599,0.116558693349361
1610296736.85352,4609,0.123500622808933
1610296741.44721,4619,0.131478935480118
1610296746.0466,4629,0.100728310644627
1610296750.69571,4639,0.133044704794884
1610296755.28322,4649,0.1247179210186
1610296759.82561,4659,0.104862712323666
1610296764.42368,4669,0.111403197050095
1610296769.08175,4679,0.107754103839397
1610296773.77533,4689,0.108642645180225
1610296778.45235,4699,0.108855113387108
1610296783.04534,4709,0.108002826571465
1610296787.69503,4719,0.120330058038235
1610296796.9235,4739,0.105897970497608
1610296801.50959,4749,0.099043481051922
1610296815.23832,4779,0.103661492466927
1610296819.80097,4789,0.098289802670479
1610296838.03196,4829,0.096340507268906
1610296851.61013,4859,0.096055842936039
1610296856.13882,4869,0.10348291695118
1610296865.19657,4889,0.092211082577705
1610296869.72667,4899,0.097354419529438
1610296878.74082,4919,0.105871580541134
1610296883.26153,4929,0.103689916431904
1610296887.8016,4939,0.092742420732975
1610296901.46774,4969,0.097231961786747
1610296905.99426,4979,0.10559356957674
1610296915.15792,4999,0.087783247232437
1610297189.27729,5039,0.084689825773239
1610297193.80169,5049,0.07657016068697
1610297202.87611,5069,0.074283704161644
1610297207.37063,5079,0.083633594214916
1610297211.91213,5089,0.077165476977825
1610297216.443,5099,0.080830007791519
1610297220.97284,5109,0.076765023171902
1610297225.51974,5119,0.07525534182787
1610297230.07742,5129,0.070565558969975
1610297239.10788,5149,0.084607750177384
1610297243.64119,5159,0.06741151958704
1610297248.15717,5169,0.078744567930698
1610297252.71237,5179,0.07293912768364
1610297257.29986,5189,0.070461459457874
1610297261.79934,5199,0.064929485321045
1610297266.35131,5209,0.073580153286457
1610297280.15097,5239,0.071911253035069
1610297284.7693,5249,0.087713085114956
1610297289.35807,5259,0.071129806339741
1610297317.02613,5319,0.060689941048622
1610297326.22584,5339,0.059205163270235
1610297330.831,5349,0.054176550358534
1610297335.55086,5359,0.057294104248285
1610297340.23762,5369,0.055141184478998
1610297344.92669,5379,0.053776662796736
1610297349.57412,5389,0.051547806710005
1610297354.10742,5399,0.049704618752003
1610297358.71645,5409,0.057113233953714
1610297363.28329,5419,0.048587169498205
1610297367.83511,5429,0.050386533141136
1610297372.43011,5439,0.049900468438864
1610297377.00179,5449,0.048421982675791
1610297381.59042,5459,0.047053158283234
1610297386.15077,5469,0.048864640295506
1610297390.69514,5479,0.047664895653725
1610297395.26252,5489,0.051896184682846
1610297399.8396,5499,0.050354767590761
1610297408.99425,5519,0.042423486709595
1610297413.5516,5529,0.046273674815893
1610297418.11587,5539,0.041346486657858
1610297427.25351,5559,0.040329668670893
1610297436.37203,5579,0.050343543291092
1610297445.45837,5599,0.040715232491493
1610297450.03429,5609,0.040351063013077
1610297463.68458,5639,0.044524483382702
1610297468.29482,5649,0.044128578156233
1610297472.86745,5659,0.041390340775251
1610297482.0956,5679,0.041938729584217
1610297486.64203,5689,0.036468725651503
1610297491.3169,5699,0.032046057283878
1610297500.58587,5719,0.033085256814957
1610297505.1986,5729,0.036920707672834
1610297509.78354,5739,0.039726879447699
1610297514.43128,5749,0.034893371164799
1610297523.69547,5769,0.034484639763832
1610297528.33594,5779,0.031423386186361
1610297532.93839,5789,0.034730762243271
1610297537.50529,5799,0.028542395681143
1610297542.12149,5809,0.028556013479829
1610297546.69568,5819,0.027530869469047
1610297551.26535,5829,0.025793442502618
1610297555.8657,5839,0.029137890785933
1610297560.38021,5849,0.024289175868034
1610297569.46097,5869,0.026357086375356
1610297573.9937,5879,0.026260033249855
1610297578.56868,5889,0.024432063102722
1610297592.25873,5919,0.025145534425974
1610297596.78745,5929,0.022774945944548
1610297601.33933,5939,0.020007206127048
1610297610.46876,5959,0.022546192631126
1610297615.1498,5969,0.020101647824049
1610297619.77707,5979,0.018689913675189
1610297624.43263,5989,0.016214245930314
1610297853.1143,6009,0.018268449231982
1610297857.6293,6019,0.01668831333518
1610297862.18522,6029,0.015672393143177
1610297866.68886,6039,0.023828653618693
1610297871.24906,6049,0.017915219068527
1610297880.30538,6069,0.019300708547235
1610297889.40579,6089,0.019124982878566
1610297898.41543,6109,0.015712490305305
1610297902.92862,6119,0.018722213804722
1610297907.46301,6129,0.01360416598618
1610297921.1099,6159,0.013968816958368
1610297939.2983,6199,0.012105218134821
1610297943.8452,6209,0.011713175103068
1610297948.38452,6219,0.012134009972215
1610297952.9258,6229,0.012918973341584
1610297957.45161,6239,0.012396458536387
1610297966.51447,6259,0.011724161915481
1610297971.05963,6269,0.013989157043398
1610297984.67033,6299,0.023553738370538
1610297989.26904,6309,0.021496476605535
1610297998.49368,6329,0.015319221653044
1610298007.68889,6349,0.013192389160395
1610298012.27728,6359,0.012318439781666
1610298026.13826,6389,0.012118012644351
1610298035.48469,6409,0.014183743856847
1610298040.11382,6419,0.01224217005074
1610298044.76668,6429,0.01251282542944
1610298049.39578,6439,0.010472645051777
1610298054.03108,6449,0.008045518770814
1610298058.6121,6459,0.008111071772873
1610298063.22272,6469,0.008242598734796
1610298067.87122,6479,0.009793062694371
1610298072.5583,6489,0.011208974756301
1610298077.14232,6499,0.011432974599302
1610298081.71617,6509,0.007589451503009
1610298086.33475,6519,0.00920414365828
1610298090.85103,6529,0.007069533225149
1610298095.40133,6539,0.008050246164203
1610298109.11185,6569,0.006646306719631
1610298113.66709,6579,0.008789868094027
1610298122.82934,6599,0.010720143094659
1610298132.04404,6619,0.009437922388315
1610298136.62656,6629,0.006886933464557
1610298141.22478,6639,0.010392467491329
1610298145.75086,6649,0.007038258481771
1610298150.36572,6659,0.008155853487551
1610298154.92961,6669,0.008548193611205
1610298159.51667,6679,0.007337105460465
1610298164.19464,6689,0.016863631084561
1610298168.78139,6699,0.01431717351079
1610298178.02997,6719,0.011587312445045
1610298182.58633,6729,0.00625428231433
1610298187.29011,6739,0.009239490143955
1610298191.92928,6749,0.009258191101253
1610298196.56939,6759,0.008084294386208
1610298205.86249,6779,0.011135830543935
1610298210.45825,6789,0.013382860459387
1610298215.07137,6799,0.006777562201023
1610298219.71816,6809,0.009556479752064
1610298224.33587,6819,0.009339463897049
1610298228.92234,6829,0.009397178888321
1610298233.51152,6839,0.009780301712453
1610298238.14347,6849,0.009187755174935
1610298242.69996,6859,0.010480279102922
1610298247.27979,6869,0.007598590105772
1610298251.92943,6879,0.008326459676027
1610298256.59439,6889,0.006443248596042
1610298261.19421,6899,0.007625509053469
1610298274.92458,6929,0.009282706305385
1610298284.03699,6949,0.007313351612538
1610298293.11522,6969,0.008442746475339
1610298306.79875,6999,0.010522664524615
1610298569.01249,7009,0.007841646671295
1610298573.58738,7019,0.007576569914818
1610298578.16488,7029,0.00714800786227
1610298582.68843,7039,0.021030245348811
1610298587.28178,7049,0.009104121476412
1610298591.82807,7059,0.010336180217564
1610298596.39089,7069,0.008987567387521
1610298600.95492,7079,0.012065256014466
1610298605.48946,7089,0.008273687213659
1610298610.07713,7099,0.011380563490093
1610298614.578,7109,0.008950022049248
1610298619.06544,7119,0.008340356871486
1610298632.54777,7149,0.005916993133724
1610298637.10299,7159,0.005774836055934
1610298641.67639,7169,0.009209712035954
1610298650.7135,7189,0.013369050808251
1610298655.22205,7199,0.007558681536466
1610298664.27375,7219,0.011112394742668
1610298668.80786,7229,0.006584752816707
1610298673.33889,7239,0.008343629539013
1610298677.86971,7249,0.01215938013047
1610298682.41292,7259,0.010241193696857
1610298686.92544,7269,0.010699390433729
1610298700.72653,7299,0.012606647796929
1610298705.3233,7309,0.00810815859586
1610298709.95468,7319,0.00868321210146
1610298728.40703,7359,0.008818480186164
1610298733.02663,7369,0.005439218133688
1610298742.24363,7389,0.005822374019772
1610298746.86335,7399,0.004969567526132
1610298751.45697,7409,0.005812535528094
1610298756.05195,7419,0.007629250641912
1610298765.24839,7439,0.00513868033886
1610298774.47962,7459,0.006208738777787
1610298779.12011,7469,0.008316903375089
1610298783.75985,7479,0.006978131830692
1610298793.00873,7499,0.006348580121994
1610298797.63831,7509,0.006919756997377
1610298802.24256,7519,0.00571451568976
1610298806.83225,7529,0.004442920908332
1610298811.42287,7539,0.007180463522673
1610298816.04243,7549,0.005515015218407
1610298820.60475,7559,0.009010908193886
1610298825.2016,7569,0.007507072761655
1610298838.9953,7599,0.005600919015706
1610298843.54879,7609,0.007074549794197
1610298852.71551,7629,0.005385875236243
1610298857.29998,7639,0.015767870470882
1610298861.91627,7649,0.007470271084458
1610298866.49202,7659,0.007224411237985
1610298871.03348,7669,0.004946669563651
1610298875.58423,7679,0.00281899003312
1610298884.72608,7699,0.006434861570597
1610298889.29705,7709,0.004249400924891
1610298893.88255,7719,0.005920295137912
1610298898.45492,7729,0.005089648533612
1610298903.04238,7739,0.007576670963317
1610298907.79158,7749,0.00569206289947
1610298912.4659,7759,0.004725939128548
1610298917.04572,7769,0.005393518134952
1610298930.8377,7799,0.003032307140529
1610298935.48894,7809,0.005585168953985
1610298944.74882,7829,0.004295882768929
1610298949.3672,7839,0.005258996970952
1610298953.95167,7849,0.007635922171175
1610298958.56002,7859,0.005984925664961
1610298967.81713,7879,0.002782225375995
1610298977.13237,7899,0.005229484755546
1610298981.71521,7909,0.006464830599725
1610298986.35067,7919,0.004013071767986
1610298990.95561,7929,0.006453925278038
1610298995.55265,7939,0.003438232000917
1610299000.20966,7949,0.007567345630378
1610299004.83152,7959,0.00601936224848
1610299009.46164,7969,0.005358012393117
1610299018.65016,7989,0.003845176892355
1610299023.25098,7999,0.004557324573398
1610299310.77022,8009,0.003099853405729
1610299319.87132,8029,0.003253066446632
1610299328.95855,8049,0.004816386383027
1610299333.51859,8059,0.005083359312266
1610299338.0404,8069,0.005163809284568
1610299342.58541,8079,0.006682742387056
1610299347.0846,8089,0.005308592692018
1610299351.6634,8099,0.004567243624479
1610299360.75595,8119,0.006575730163604
1610299365.31703,8129,0.007188187446445
1610299369.84855,8139,0.005501803942025
1610299379.03297,8159,0.004014427773654
1610299383.63069,8169,0.005645870696753
1610299392.76546,8189,0.004019387532026
1610299406.54696,8219,0.005486592650414
1610299415.74561,8239,0.003796711796895
1610299420.32762,8249,0.005211572628468
1610299424.89625,8259,0.003777487203479
1610299438.71695,8289,0.006164763588458
1610299443.30513,8299,0.004050329793245
1610299452.53016,8319,0.003894115798175
1610299457.13759,8329,0.003729349933565
1610299466.33295,8349,0.004242566414177
1610299470.9615,8359,0.003811380127445
1610299475.58155,8369,0.004726499784738
1610299484.82767,8389,0.002056069904938
1610299489.42381,8399,0.002493515610695
1610299503.31046,8429,0.006035291124135
1610299507.92118,8439,0.003861777717248
1610299517.24903,8459,0.004234218038619
1610299521.90372,8469,0.005451889242977
1610299526.56234,8479,0.003946674522012
1610299531.24068,8489,0.00431847339496
1610299540.53404,8509,0.005616924259812
1610299545.15026,8519,0.002204887103289
1610299549.89387,8529,0.004395757336169
1610299554.4411,8539,0.008410976268351
1610299563.55548,8559,0.004325679503381
1610299572.89618,8579,0.005259741097689
1610299582.05832,8599,0.002911100862548
1610299586.6152,8609,0.002390911336988
1610299591.21061,8619,0.003170831827447
1610299595.79718,8629,0.001622337498702
1610299600.33786,8639,0.004908751696348
1610299618.67972,8679,0.002816508291289
1610299623.22948,8689,0.002513062208891
1610299627.7898,8699,0.004780253861099
1610299632.41983,8709,0.003598824609071
1610299637.04007,8719,0.002603136701509
1610299646.29918,8739,0.003469944000244
1610299650.93624,8749,0.002158244606107
1610299655.58595,8759,0.004247270524502
1610299660.22454,8769,0.001684012473561
1610299664.85928,8779,0.001773061580025
1610299669.44129,8789,0.001239542965777
1610299674.01915,8799,0.003002723911777
1610299678.65611,8809,0.002775200176984
1610299683.24974,8819,0.001459963503294
1610299687.87239,8829,0.002774565480649
1610299697.11136,8849,0.002601966960356
1610299701.69705,8859,0.002372609917074
1610299706.31017,8869,0.001900843461044
1610299710.89807,8879,0.001984523609281
1610299715.44269,8889,0.002677648328245
1610299720.01049,8899,0.001491010421887
1610299724.54773,8909,0.002453054767102
1610299733.74918,8929,0.001728420029394
1610299738.28671,8939,0.002318249549717
1610299742.8496,8949,0.002824707888067
1610299747.40695,8959,0.001958205830306
1610299751.99797,8969,0.001552050816827
1610299756.54382,8979,0.002602129243314
1610299765.6458,8999,0.002513180021197
1610300037.48172,9009,0.002540332498029
1610300055.50385,9049,0.002522310940549
1610300060.02234,9059,0.001124345231801
1610300069.05847,9079,0.001941530965269
1610300073.66585,9089,0.001130601391196
1610300078.23052,9099,0.003434922546148
1610300082.78692,9109,0.002422394696623
1610300087.41241,9119,0.001431767945178
1610300091.9703,9129,0.001554007292725
1610300096.55943,9139,0.00198031286709
1610300105.72815,9159,0.002171721775085
1610300110.32099,9169,0.002419167896733
1610300114.90281,9179,0.004296177998185
1610300119.47703,9189,0.001588599057868
1610300128.68842,9209,0.00162230047863
1610300133.28734,9219,0.001809296780266
1610300137.83508,9229,0.000952981237788
1610300142.43747,9239,0.002751159481704
1610300147.01516,9249,0.002353029791266
1610300151.61222,9259,0.001906321616843
1610300174.68192,9309,0.00152258342132
1610300179.28251,9319,0.001297455979511
1610300183.83858,9329,0.00122277950868
1610300188.43353,9339,0.001115514780395
1610300192.98961,9349,0.001812036382034
1610300197.57373,9359,0.00110396835953
1610300206.78716,9379,0.001473630545661
1610300216.07356,9399,0.005006356164813
1610300230.00372,9429,0.002249851124361
1610300234.70328,9439,0.001358339912258
1610300239.3288,9449,0.001480578910559
1610300243.94435,9459,0.001716891536489
1610300257.84441,9489,0.000989625346847
1610300262.56463,9499,0.001469980808906
1610300271.87905,9519,0.000992950983346
1610300276.46559,9529,0.001462708809413
1610300281.03318,9539,0.002114979317412
1610300285.59817,9549,0.002151007531211
1610300294.76278,9569,0.001176477526315
1610300299.3291,9579,0.001345890690573
1610300303.92263,9589,0.001612249528989
1610300308.49682,9599,0.001516334130429
1610300313.07923,9609,0.00140458077658
1610300317.67162,9619,0.00159787258599
1610300322.23688,9629,0.001015716930851
1610300326.84866,9639,0.001090826001018
1610300331.39426,9649,0.001668813289143
1610300340.55153,9669,0.001981461187825
1610300345.11348,9679,0.001880674622953
1610300354.44412,9699,0.002179952338338
1610300363.6355,9719,0.001472487463616
1610300368.21447,9729,0.002328689908609
1610300377.41816,9749,0.001061929622665
1610300386.66833,9769,0.001637786044739
1610300391.27085,9779,0.001460039522499
1610300395.9126,9789,0.001119312131777
1610300400.50567,9799,0.001158886356279
1610300414.35864,9829,0.001061517512426
1610300418.97664,9839,0.001046179095283
1610300423.57993,9849,0.001164590939879
1610300428.20295,9859,0.000780477770604
1610300437.36591,9879,0.001920304610394
1610300441.93085,9889,0.003389982040972
1610300446.55312,9899,0.000992298708297
1610300451.17161,9909,0.00075249245856
1610300455.72183,9919,0.000693171576131
1610300469.47333,9949,0.000510230544023
1610300478.62157,9969,0.001108471071348
1610300483.1915,9979,0.000807481119409
1610300492.32526,9999,0.000907892594114


==> csv/run-kl_reverse_alpha1_ema-tag-summaries_gradient_norms_max_1.csv <==
Wall time,Step,Value
1611270005.7726,999,1.22743988037109
1611270755.59035,1999,1.34085464477539
1611271501.46197,2999,1.30154120922089
1611272243.22774,3999,1.33660590648651
1611272986.24094,4999,1.31778538227081
1611273729.449,5999,1.13592398166657
1611274417.9064,6999,1.29892075061798
1611275133.20665,7999,1.1667732000351
1611275882.69459,8999,1.1506279706955
1611276629.33361,9999,1.22685527801514
1611277371.57481,10999,1.26282966136932
1611278118.34946,11999,1.33592665195465
1611278857.65783,12999,1.21468424797058
1611279585.93793,13999,1.42202138900757
1611280324.43684,14999,1.14332234859467
1611281068.30419,15999,1.29701614379883
1611281800.77687,16999,1.23912513256073
1611282544.4088,17999,1.18144059181213
1611283281.60421,18999,1.24791479110718
1611284018.91493,19999,1.29642426967621
1611284757.92213,20999,1.3346004486084
1611285500.31314,21999,1.29010999202728
1611286243.53773,22999,1.2705363035202
1611286986.37221,23999,1.22121405601501
1611287727.22187,24999,1.19525301456451
1611288468.88488,25999,1.35095453262329
1611289214.03094,26999,1.29401886463165
1611289961.34831,27999,1.2675678730011
1611290708.31836,28999,1.30981993675232
1611291450.98298,29999,1.40078496932983
1611292137.40333,30999,1.13992345333099
1611292831.16388,31999,1.21328890323639
1611293574.97221,32999,1.11666858196259
1611294321.3884,33999,1.22746849060059
1611295066.43956,34999,1.31962215900421
1611295831.69604,35999,1.2343213558197
1611296543.64817,36999,1.16461110115051
1611297292.03421,37999,1.26368045806885
1611298035.17955,38999,1.17109227180481
1611298779.80083,39999,1.12636172771454
1611299521.01662,40999,1.30213892459869
1611300261.42194,41999,1.13406181335449
1611301008.63452,42999,1.18692338466644
1611301759.05168,43999,1.3182098865509
1611302501.5886,44999,1.1631087064743
1611303249.03455,45999,1.21388936042786
1611304002.44105,46999,1.18783092498779
1611304757.79459,47999,1.29637885093689
1611305508.86501,48999,1.21134448051453
1611306196.50038,49999,1.27432811260223
1611306933.06597,50999,1.17080140113831
1611307679.45475,51999,1.31886422634125
1611308424.85257,52999,1.26571834087372
1611309169.13318,53999,1.23280096054077
1611309912.47398,54999,1.27260959148407
1611310658.2522,55999,1.22484004497528
1611311403.30677,56999,1.40464866161346
1611312144.46097,57999,1.24508726596832
1611312880.49229,58999,1.20165956020355
1611313631.34837,59999,1.29170501232147
1611314372.51338,60999,1.30973386764526
1611315119.17098,61999,1.21971499919891
1611315865.60168,62999,1.22766256332397
1611316595.30011,63999,1.20203411579132
1611317335.78218,64999,1.14737105369568
1611318081.99209,65999,1.21444809436798
1611318826.41119,66999,1.14356935024261
1611319569.22749,67999,1.25100541114807
1611320316.60031,68999,1.55657243728638
1611321053.27224,69999,1.18860805034637
1611321786.90312,70999,1.85192406177521
1611322542.31132,71999,1.37428295612335
1611323283.97406,72999,1.21358776092529
1611323979.89841,73999,1.36169338226318
1611324663.10024,74999,1.16604602336884
1611325407.71048,75999,1.32024991512299
1611326122.43396,76999,1.27809727191925
1611326805.20338,77999,1.14843034744263
1611327543.69845,78999,1.34390187263489
1611328289.44527,79999,1.30923306941986
1611329035.27889,80999,1.31951177120209
1611329784.20255,81999,1.27262020111084
1611330526.31787,82999,1.16062486171722
1611331264.49751,83999,1.21319949626923
1611332002.05517,84999,1.36728978157043
1611332746.12197,85999,1.25273036956787
1611333489.23246,86999,1.19332051277161
1611334232.7163,87999,1.138552069664
1611334976.4971,88999,1.2599561214447
1611335716.49986,89999,1.23752284049988
1611336456.88622,90999,1.35809910297394
1611337196.81563,91999,1.18940770626068
1611337939.28171,92999,1.17924737930298
1611338681.48176,93999,1.233842253685
1611339430.17045,94999,1.30001318454742
1611340149.68811,95999,1.21059608459473
1611340843.93031,96999,1.27302539348602
1611341536.47655,97999,1.22950279712677
1611342279.8858,98999,1.22977948188782
1611343018.80059,99999,1.3545914888382


==> csv/run-kl_reverse_alpha1_ema-tag-summaries_gradient_norms_mean.csv <==
Wall time,Step,Value
1611270005.7726,999,1.0395975112915
1611270755.59035,1999,1.05257117748261
1611271501.46197,2999,1.05845975875855
1611272243.22774,3999,0.964291393756866
1611272986.24094,4999,1.00793981552124
1611273729.449,5999,1.0001472234726
1611274417.9064,6999,1.01764249801636
1611275133.20665,7999,0.986194252967834
1611275882.69459,8999,1.00498914718628
1611276629.33361,9999,0.995995402336121
1611277371.57481,10999,0.989523410797119
1611278118.34946,11999,0.99596893787384
1611278857.65783,12999,0.986891508102417
1611279585.93793,13999,1.01885855197907
1611280324.43684,14999,0.993141949176788
1611281068.30419,15999,0.992050647735596
1611281800.77687,16999,0.997519910335541
1611282544.4088,17999,0.971930027008056
1611283281.60421,18999,0.997328817844391
1611284018.91493,19999,0.951376736164093
1611284757.92213,20999,0.973128736019134
1611285500.31314,21999,1.03615295886993
1611286243.53773,22999,0.963419437408447
1611286986.37221,23999,0.969805061817169
1611287727.22187,24999,0.982040703296661
1611288468.88488,25999,0.963215589523315
1611289214.03094,26999,0.978553533554077
1611289961.34831,27999,0.967940270900726
1611290708.31836,28999,0.995202004909515
1611291450.98298,29999,0.981633603572845
1611292137.40333,30999,0.926982700824738
1611292831.16388,31999,0.988255083560944
1611293574.97221,32999,0.9478320479393
1611294321.3884,33999,0.95032525062561
1611295066.43956,34999,0.982760906219482
1611295831.69604,35999,1.0151059627533
1611296543.64817,36999,1.00218427181244
1611297292.03421,37999,0.981518983840942
1611298035.17955,38999,0.981751024723053
1611298779.80083,39999,0.973623871803284
1611299521.01662,40999,0.983847141265869
1611300261.42194,41999,0.937823712825775
1611301008.63452,42999,1.00440502166748
1611301759.05168,43999,1.00314784049988
1611302501.5886,44999,0.957662105560303
1611303249.03455,45999,0.954641342163086
1611304002.44105,46999,0.979205310344696
1611304757.79459,47999,0.995476007461548
1611305508.86501,48999,1.00438463687897
1611306196.50038,49999,0.989847242832184
1611306933.06597,50999,0.99517011642456
1611307679.45475,51999,0.985562682151794
1611308424.85257,52999,0.995072305202484
1611309169.13318,53999,0.980286478996277
1611309912.47398,54999,0.967288732528686
1611310658.2522,55999,0.993447363376617
1611311403.30677,56999,0.99281632900238
1611312144.46097,57999,0.988779604434967
1611312880.49229,58999,1.01217973232269
1611313631.34837,59999,1.0029331445694
1611314372.51338,60999,0.998334884643555
1611315119.17098,61999,0.971268594264984
1611315865.60168,62999,1.01630115509033
1611316595.30011,63999,0.980004668235779
1611317335.78218,64999,1.00405704975128
1611318081.99209,65999,0.967136144638062
1611318826.41119,66999,0.976630806922913
1611319569.22749,67999,0.981557011604309
1611320316.60031,68999,1.02161145210266
1611321053.27224,69999,0.970627903938293
1611321786.90312,70999,0.969909071922302
1611322542.31132,71999,0.995302796363831
1611323283.97406,72999,1.02370893955231
1611323979.89841,73999,1.01872491836548
1611324663.10024,74999,0.979073882102966
1611325407.71048,75999,1.01261973381042
1611326122.43396,76999,0.97559005022049
1611326805.20338,77999,0.966610193252564
1611327543.69845,78999,0.991378605365753
1611328289.44527,79999,0.979707777500153
1611329035.27889,80999,1.00033736228943
1611329784.20255,81999,1.00191426277161
1611330526.31787,82999,0.972624897956848
1611331264.49751,83999,0.985614955425262
1611332002.05517,84999,1.00115168094635
1611332746.12197,85999,0.997024893760681
1611333489.23246,86999,0.98699539899826
1611334232.7163,87999,0.98352575302124
1611334976.4971,88999,0.994491338729858
1611335716.49986,89999,1.01032543182373
1611336456.88622,90999,0.985280275344849
1611337196.81563,91999,0.986394345760345
1611337939.28171,92999,0.994268178939819
1611338681.48176,93999,0.998534142971039
1611339430.17045,94999,1.01394140720367
1611340149.68811,95999,0.981900453567505
1611340843.93031,96999,1.00842428207397
1611341536.47655,97999,0.993485331535339
1611342279.8858,98999,1.00206518173218
1611343018.80059,99999,0.999167203903198


==> csv/run-kl_reverse_alpha1_ema-tag-summaries_gradient_norms_min_1.csv <==
Wall time,Step,Value
1611270005.7726,999,0.864820063114166
1611270755.59035,1999,0.911847352981567
1611271501.46197,2999,0.885617196559906
1611272243.22774,3999,0.779748320579529
1611272986.24094,4999,0.862580120563507
1611273729.449,5999,0.883178651332855
1611274417.9064,6999,0.881992280483246
1611275133.20665,7999,0.815825998783112
1611275882.69459,8999,0.900236368179321
1611276629.33361,9999,0.827812254428864
1611277371.57481,10999,0.851149499416351
1611278118.34946,11999,0.839107990264893
1611278857.65783,12999,0.832315027713776
1611279585.93793,13999,0.910537660121918
1611280324.43684,14999,0.866600632667542
1611281068.30419,15999,0.823293030261993
1611281800.77687,16999,0.84717720746994
1611282544.4088,17999,0.80741161108017
1611283281.60421,18999,0.868152678012848
1611284018.91493,19999,0.766705095767975
1611284757.92213,20999,0.815931081771851
1611285500.31314,21999,0.7603639960289
1611286243.53773,22999,0.804790139198303
1611286986.37221,23999,0.791840076446533
1611287727.22187,24999,0.877013802528381
1611288468.88488,25999,0.710561871528626
1611289214.03094,26999,0.812408328056335
1611289961.34831,27999,0.726749658584595
1611290708.31836,28999,0.811404764652252
1611291450.98298,29999,0.806904137134552
1611292137.40333,30999,0.777344584465027
1611292831.16388,31999,0.819043755531311
1611293574.97221,32999,0.810938596725464
1611294321.3884,33999,0.813731670379639
1611295066.43956,34999,0.775269567966461
1611295831.69604,35999,0.838689684867859
1611296543.64817,36999,0.858130991458893
1611297292.03421,37999,0.794693470001221
1611298035.17955,38999,0.803529918193817
1611298779.80083,39999,0.833144068717956
1611299521.01662,40999,0.853964388370514
1611300261.42194,41999,0.782227575778961
1611301008.63452,42999,0.880297005176544
1611301759.05168,43999,0.846342265605927
1611302501.5886,44999,0.770387828350067
1611303249.03455,45999,0.75541490316391
1611304002.44105,46999,0.855096101760864
1611304757.79459,47999,0.84090918302536
1611305508.86501,48999,0.86889636516571
1611306196.50038,49999,0.831803321838379
1611306933.06597,50999,0.868158042430878
1611307679.45475,51999,0.788257539272308
1611308424.85257,52999,0.809944808483124
1611309169.13318,53999,0.801045656204224
1611309912.47398,54999,0.795677781105042
1611310658.2522,55999,0.817314863204956
1611311403.30677,56999,0.810914278030396
1611312144.46097,57999,0.794256031513214
1611312880.49229,58999,0.858114063739777
1611313631.34837,59999,0.833126485347748
1611314372.51338,60999,0.825699508190155
1611315119.17098,61999,0.798544824123383
1611315865.60168,62999,0.85213577747345
1611316595.30011,63999,0.810100138187408
1611317335.78218,64999,0.826010644435883
1611318081.99209,65999,0.818305492401123
1611318826.41119,66999,0.809920132160187
1611319569.22749,67999,0.77562940120697
1611320316.60031,68999,0.832535266876221
1611321053.27224,69999,0.819182217121124
1611321786.90312,70999,0.811902940273285
1611322542.31132,71999,0.834968209266663
1611323283.97406,72999,0.809877336025238
1611323979.89841,73999,0.898908913135529
1611324663.10024,74999,0.866531372070313
1611325407.71048,75999,0.829149603843689
1611326122.43396,76999,0.833803236484528
1611326805.20338,77999,0.822514653205872
1611327543.69845,78999,0.875948786735535
1611328289.44527,79999,0.816892206668854
1611329035.27889,80999,0.813590884208679
1611329784.20255,81999,0.849864363670349
1611330526.31787,82999,0.801779270172119
1611331264.49751,83999,0.795212209224701
1611332002.05517,84999,0.821787595748901
1611332746.12197,85999,0.849278032779694
1611333489.23246,86999,0.822466194629669
1611334232.7163,87999,0.830324828624725
1611334976.4971,88999,0.819945216178894
1611335716.49986,89999,0.833387672901154
1611336456.88622,90999,0.818506836891174
1611337196.81563,91999,0.803414583206177
1611337939.28171,92999,0.838902831077576
1611338681.48176,93999,0.859485983848572
1611339430.17045,94999,0.810850977897644
1611340149.68811,95999,0.824074387550354
1611340843.93031,96999,0.841010510921478
1611341536.47655,97999,0.819984018802643
1611342279.8858,98999,0.814243733882904
1611343018.80059,99999,0.80228865146637


==> csv/run-kl_reverse_alpha1p05_ema0p9999-tag-summaries_d_generated_max_1.csv <==
Wall time,Step,Value
1611073809.09047,999,1.58643102645874
1611074788.35722,1999,-1.01704454421997
1611076143.7321,2999,-0.800567150115967
1611076853.15997,3999,0.249254167079926
1611077704.50139,4999,1.11523294448853
1611078445.94647,5999,1.3670825958252
1611078709.39949,6999,1.04727649688721
1611079419.75237,7999,-0.357322454452515
1611080038.69681,8999,-0.174549102783203
1611080658.38084,9999,-0.648586511611939
1611081052.39115,10999,0.674856185913086
1611082248.65765,11999,1.99794065952301
1611082947.72465,12999,0.151169300079346
1611083744.40726,13999,2.24620127677917
1611084513.83168,14999,0.806876063346863
1611085322.51065,15999,-0.230666637420654
1611085602.89921,16999,0.831766843795776
1611086101.04981,17999,-0.023883819580078
1611086796.89592,18999,0.640024662017822
1611087562.77626,19999,1.24890375137329
1611088309.70149,20999,2.67187070846558
1611088617.88837,21999,-0.24872088432312
1611089381.88226,22999,0.246269226074219
1611089909.20221,23999,-0.371427059173584
1611090523.67939,24999,0.462534427642822
1611091450.15782,25999,1.8998339176178
1611092181.66417,26999,-0.161072254180908
1611092932.48919,27999,0.318990707397461
1611093677.41454,28999,0.578324317932129
1611094702.75348,29999,0.975781917572022
1611095907.05495,30999,-0.511651039123535
1611096755.46615,31999,1.53938412666321
1611097463.69748,32999,0.497511148452759
1611098205.99183,33999,0.371946811676025
1611099068.43165,34999,0.807572841644287
1611099688.88403,35999,0.31692361831665
1611100464.12931,36999,-0.271930694580078
1611101276.57333,37999,-0.343061923980713
1611101582.03686,38999,1.31227779388428
1611102780.87304,39999,1.60885787010193
1611103452.8452,40999,-0.064397811889649
1611104576.82028,41999,0.517701148986816
1611105155.04448,42999,1.46080350875855
1611105796.56197,43999,-0.306859493255615
1611106561.69869,44999,1.9251537322998
1611107336.01612,45999,0.303028583526611
1611108058.62708,46999,1.05090188980103
1611108767.73918,47999,0.93891716003418
1611109087.19186,48999,1.89448928833008
1611109877.88849,49999,1.02249240875244
1611111058.7054,50999,0.878106594085693
1611111740.77481,51999,0.936628818511963
1611112636.86491,52999,0.828012466430664
1611113605.0809,53999,1.54432678222656
1611114780.88789,54999,0.028196334838867
1611115152.13838,55999,1.02224445343018
1611116365.70784,56999,0.620199203491211
1611117154.2401,57999,0.636187076568604
1611117915.55655,58999,1.2207088470459
1611118621.84284,59999,1.32210874557495
1611119312.69358,60999,1.07783508300781
1611119525.39254,61999,0.596198558807373
1611120267.03629,62999,0.129426956176758
1611121117.77955,63999,1.2188024520874
1611122342.48989,64999,0.594476222991943
1611122778.76291,65999,1.06087255477905
1611123473.89708,66999,0.499392509460449
1611124093.43213,67999,0.645848274230957
1611124914.65088,68999,0.684112071990967
1611126150.1194,69999,0.621053218841553
1611126929.53161,70999,1.02330207824707
1611127638.40825,71999,0.964064121246338
1611128389.49837,72999,0.866253852844238
1611128765.48519,73999,1.09031677246094
1611129381.02708,74999,0.623739242553711
1611129921.15245,75999,0.678182601928711
1611130946.71608,76999,1.39506816864014
1611131517.25109,77999,1.04095649719238
1611131885.34643,78999,1.392014503479
1611133076.79971,79999,0.654955863952637
1611133933.09434,80999,1.03265285491943
1611134840.06652,81999,0.66863203048706
1611135606.30879,82999,1.89921092987061
1611136186.25126,83999,0.697932243347168
1611136981.18179,84999,1.08073663711548
1611137433.94507,85999,0.803489685058594
1611138278.44016,86999,1.08873081207275
1611139031.29847,87999,0.960577011108398
1611139848.81379,88999,1.12686157226563
1611140535.37683,89999,1.16516256332397
1611140864.13839,90999,0.244987487792969
1611141935.06129,91999,0.31109619140625
1611142823.70165,92999,0.296688079833984
1611143727.27617,93999,0.311270713806152
1611144499.74554,94999,0.717722892761231
1611145238.13027,95999,0.854510307312012
1611145930.54968,96999,0.958658218383789
1611146683.71318,97999,1.09514236450195
1611147409.75864,98999,1.39151954650879
1611149396.56364,99999,0.456661224365234


==> csv/run-kl_reverse_alpha1p05_ema0p9999-tag-summaries_d_generated_mean.csv <==
Wall time,Step,Value
1611073809.09047,999,0.028234858065844
1611074788.35722,1999,-2.18366813659668
1611076143.7321,2999,-1.93529951572418
1611076853.15997,3999,-1.62844371795654
1611077704.50139,4999,0.112306497991085
1611078445.94647,5999,0.094028204679489
1611078709.39949,6999,-0.371378779411316
1611079419.75237,7999,-1.61044490337372
1611080038.69681,8999,-1.22073268890381
1611080658.38084,9999,-1.83939242362976
1611081052.39115,10999,-0.542157411575317
1611082248.65765,11999,0.463598370552063
1611082947.72465,12999,-0.948524177074432
1611083744.40726,13999,0.877676010131836
1611084513.83168,14999,-0.606853723526001
1611085322.51065,15999,-1.48846864700317
1611085602.89921,16999,0.002353663556278
1611086101.04981,17999,-1.10959577560425
1611086796.89592,18999,-0.473058700561523
1611087562.77626,19999,0.220132604241371
1611088309.70149,20999,0.284356385469437
1611088617.88837,21999,-1.32981216907501
1611089381.88226,22999,-1.08976924419403
1611089909.20221,23999,-1.06308245658875
1611090523.67939,24999,-0.403510957956314
1611091450.15782,25999,0.397321283817291
1611092181.66417,26999,-1.05263948440552
1611092932.48919,27999,-0.598812282085419
1611093677.41454,28999,-0.330070078372955
1611094702.75348,29999,-0.241094887256622
1611095907.05495,30999,-1.53149342536926
1611096755.46615,31999,0.28892257809639
1611097463.69748,32999,-0.85066294670105
1611098205.99183,33999,-1.04361355304718
1611099068.43165,34999,-0.236130028963089
1611099688.88403,35999,-1.0585310459137
1611100464.12931,36999,-1.36534595489502
1611101276.57333,37999,-1.26594686508179
1611101582.03686,38999,-0.220878064632416
1611102780.87304,39999,-0.243545308709145
1611103452.8452,40999,-0.82327002286911
1611104576.82028,41999,-0.776259362697601
1611105155.04448,42999,-0.253803908824921
1611105796.56197,43999,-1.08207726478577
1611106561.69869,44999,0.135910168290138
1611107336.01612,45999,-1.00802505016327
1611108058.62708,46999,-0.058712981641293
1611108767.73918,47999,-0.190480798482895
1611109087.19186,48999,0.59733772277832
1611109877.88849,49999,-0.241292461752892
1611111058.7054,50999,-0.114848420023918
1611111740.77481,51999,-0.168234974145889
1611112636.86491,52999,-0.290718793869019
1611113605.0809,53999,0.241406500339508
1611114780.88789,54999,-0.759441614151001
1611115152.13838,55999,-0.193989142775536
1611116365.70784,56999,-0.147176206111908
1611117154.2401,57999,-0.371263116598129
1611117915.55655,58999,0.153469815850258
1611118621.84284,59999,0.215208992362022
1611119312.69358,60999,-0.367655456066132
1611119525.39254,61999,-0.432008147239685
1611120267.03629,62999,-0.658590018749237
1611121117.77955,63999,-0.184625014662743
1611122342.48989,64999,-0.318041145801544
1611122778.76291,65999,-0.365032702684402
1611123473.89708,66999,-0.548471510410309
1611124093.43213,67999,-0.535353183746338
1611124914.65088,68999,-0.487026333808899
1611126150.1194,69999,-0.175261706113815
1611126929.53161,70999,-0.120336808264256
1611127638.40825,71999,-0.468902081251144
1611128389.49837,72999,-0.217798754572868
1611128765.48519,73999,-0.195918694138527
1611129381.02708,74999,-0.246839001774788
1611129921.15245,75999,-0.18765789270401
1611130946.71608,76999,0.270416438579559
1611131517.25109,77999,0.215334549546242
1611131885.34643,78999,-0.355800598859787
1611133076.79971,79999,-0.181233406066895
1611133933.09434,80999,0.074481651186943
1611134840.06652,81999,-0.137174800038338
1611135606.30879,82999,0.308099180459976
1611136186.25126,83999,-0.036914642900229
1611136981.18179,84999,-0.080059379339218
1611137433.94507,85999,-0.214210361242294
1611138278.44016,86999,-0.250849276781082
1611139031.29847,87999,-0.215125903487205
1611139848.81379,88999,-0.330909341573715
1611140535.37683,89999,0.157469645142555
1611140864.13839,90999,-0.483084678649902
1611141935.06129,91999,-0.724221408367157
1611142823.70165,92999,-0.40239867568016
1611143727.27617,93999,-0.609478175640106
1611144499.74554,94999,-0.329244017601013
1611145238.13027,95999,-0.121914766728878
1611145930.54968,96999,0.004483508877456
1611146683.71318,97999,-0.018512535840273
1611147409.75864,98999,-0.319742798805237
1611149396.56364,99999,-0.250222027301788


==> csv/run-kl_reverse_alpha1p05_ema0p9999-tag-summaries_d_generated_min_1.csv <==
Wall time,Step,Value
1611073809.09047,999,-1.36922597885132
1611074788.35722,1999,-4.16062498092651
1611076143.7321,2999,-3.18358993530273
1611076853.15997,3999,-4.22299575805664
1611077704.50139,4999,-1.17448329925537
1611078445.94647,5999,-0.789000988006592
1611078709.39949,6999,-1.69236040115356
1611079419.75237,7999,-2.63347172737122
1611080038.69681,8999,-2.37660264968872
1611080658.38084,9999,-3.05531406402588
1611081052.39115,10999,-1.51968622207642
1611082248.65765,11999,-0.932675361633301
1611082947.72465,12999,-2.31829929351807
1611083744.40726,13999,-0.311609029769897
1611084513.83168,14999,-1.71132493019104
1611085322.51065,15999,-2.7647180557251
1611085602.89921,16999,-0.891475915908814
1611086101.04981,17999,-3.00159740447998
1611086796.89592,18999,-1.99213552474976
1611087562.77626,19999,-0.593131065368652
1611088309.70149,20999,-1.0954122543335
1611088617.88837,21999,-2.40876817703247
1611089381.88226,22999,-1.88006496429443
1611089909.20221,23999,-2.22778558731079
1611090523.67939,24999,-1.61037302017212
1611091450.15782,25999,-0.513766288757324
1611092181.66417,26999,-1.90190315246582
1611092932.48919,27999,-1.31467390060425
1611093677.41454,28999,-1.29205226898193
1611094702.75348,29999,-1.04794216156006
1611095907.05495,30999,-2.36688566207886
1611096755.46615,31999,-0.670167922973633
1611097463.69748,32999,-1.64092302322388
1611098205.99183,33999,-2.89156866073608
1611099068.43165,34999,-1.53341388702393
1611099688.88403,35999,-2.41492414474487
1611100464.12931,36999,-2.7322883605957
1611101276.57333,37999,-2.16360807418823
1611101582.03686,38999,-1.11117649078369
1611102780.87304,39999,-1.1745080947876
1611103452.8452,40999,-2.0340404510498
1611104576.82028,41999,-1.69572162628174
1611105155.04448,42999,-1.4531044960022
1611105796.56197,43999,-2.28015613555908
1611106561.69869,44999,-0.869085311889648
1611107336.01612,45999,-2.70922517776489
1611108058.62708,46999,-0.944340705871582
1611108767.73918,47999,-1.00984954833984
1611109087.19186,48999,-0.363707542419434
1611109877.88849,49999,-1.6952953338623
1611111058.7054,50999,-0.891345977783203
1611111740.77481,51999,-1.02544736862183
1611112636.86491,52999,-1.28847980499268
1611113605.0809,53999,-0.912343978881836
1611114780.88789,54999,-1.94836807250977
1611115152.13838,55999,-1.01581764221191
1611116365.70784,56999,-0.871519088745117
1611117154.2401,57999,-1.49953460693359
1611117915.55655,58999,-1.24515628814697
1611118621.84284,59999,-0.882241249084473
1611119312.69358,60999,-1.16806840896606
1611119525.39254,61999,-1.542151927948
1611120267.03629,62999,-1.45347118377686
1611121117.77955,63999,-1.03975296020508
1611122342.48989,64999,-1.48602914810181
1611122778.76291,65999,-1.12197685241699
1611123473.89708,66999,-1.56077575683594
1611124093.43213,67999,-1.90890312194824
1611124914.65088,68999,-1.44331455230713
1611126150.1194,69999,-1.53997230529785
1611126929.53161,70999,-1.20097064971924
1611127638.40825,71999,-1.50279235839844
1611128389.49837,72999,-1.54150390625
1611128765.48519,73999,-1.01376533508301
1611129381.02708,74999,-1.23175716400146
1611129921.15245,75999,-1.12670612335205
1611130946.71608,76999,-0.403877258300781
1611131517.25109,77999,-0.785792350769043
1611131885.34643,78999,-1.37695789337158
1611133076.79971,79999,-1.10985565185547
1611133933.09434,80999,-0.980052947998047
1611134840.06652,81999,-0.984647750854492
1611135606.30879,82999,-0.536585807800293
1611136186.25126,83999,-1.00169372558594
1611136981.18179,84999,-0.93601131439209
1611137433.94507,85999,-1.45383548736572
1611138278.44016,86999,-1.55374431610107
1611139031.29847,87999,-1.23248481750488
1611139848.81379,88999,-1.36706638336182
1611140535.37683,89999,-0.529630661010742
1611140864.13839,90999,-1.41769218444824
1611141935.06129,91999,-1.79463863372803
1611142823.70165,92999,-1.25509452819824
1611143727.27617,93999,-1.56929206848145
1611144499.74554,94999,-1.05152797698975
1611145238.13027,95999,-0.944987297058106
1611145930.54968,96999,-0.772054672241211
1611146683.71318,97999,-1.04748344421387
1611147409.75864,98999,-1.30567932128906
1611149396.56364,99999,-0.959716796875


==> csv/run-kl_reverse_alpha1p05_ema0p9999-tag-summaries_gradient_norms_max_1.csv <==
Wall time,Step,Value
1611073809.09047,999,0.991223990917206
1611074788.35722,1999,0.927039325237274
1611076143.7321,2999,1.00941956043243
1611076853.15997,3999,1.00789999961853
1611077704.50139,4999,0.935556054115295
1611078445.94647,5999,0.952939629554748
1611078709.39949,6999,0.923703968524933
1611079419.75237,7999,0.986898601055145
1611080038.69681,8999,0.974547743797302
1611080658.38084,9999,0.913111507892608
1611081052.39115,10999,0.956300973892212
1611082248.65765,11999,0.991501033306122
1611082947.72465,12999,0.942139863967896
1611083744.40726,13999,0.983747899532318
1611084513.83168,14999,1.00979340076447
1611085322.51065,15999,0.942762732505798
1611085602.89921,16999,0.966496050357819
1611086101.04981,17999,0.975627422332764
1611086796.89592,18999,0.990176498889923
1611087562.77626,19999,0.882238864898681
1611088309.70149,20999,0.967022955417633
1611088617.88837,21999,1.04304325580597
1611089381.88226,22999,0.934859931468964
1611089909.20221,23999,1.06840908527374
1611090523.67939,24999,0.961219370365143
1611091450.15782,25999,0.980900168418884
1611092181.66417,26999,0.944615125656128
1611092932.48919,27999,0.916630208492279
1611093677.41454,28999,0.94034868478775
1611094702.75348,29999,0.956147253513336
1611095907.05495,30999,0.999298512935638
1611096755.46615,31999,0.95764547586441
1611097463.69748,32999,0.976602137088776
1611098205.99183,33999,0.942525923252106
1611099068.43165,34999,0.959602832794189
1611099688.88403,35999,0.96023041009903
1611100464.12931,36999,1.01693749427795
1611101276.57333,37999,1.10323739051819
1611101582.03686,38999,0.942639112472534
1611102780.87304,39999,1.02226948738098
1611103452.8452,40999,0.861706137657166
1611104576.82028,41999,0.892752408981323
1611105155.04448,42999,0.973078727722168
1611105796.56197,43999,0.982412040233612
1611106561.69869,44999,1.05882465839386
1611107336.01612,45999,1.00557339191437
1611108058.62708,46999,0.994861245155334
1611108767.73918,47999,0.868787705898285
1611109087.19186,48999,0.92478346824646
1611109877.88849,49999,0.939093112945556
1611111058.7054,50999,0.960626840591431
1611111740.77481,51999,0.936924338340759
1611112636.86491,52999,0.950483977794647
1611113605.0809,53999,0.970167934894562
1611114780.88789,54999,0.919988751411438
1611115152.13838,55999,0.944189131259918
1611116365.70784,56999,0.893510341644287
1611117154.2401,57999,0.962479531764984
1611117915.55655,58999,0.971829652786255
1611118621.84284,59999,0.987735033035278
1611119312.69358,60999,0.981660842895508
1611119525.39254,61999,1.01730990409851
1611120267.03629,62999,0.952660501003265
1611121117.77955,63999,1.0370546579361
1611122342.48989,64999,0.949363768100738
1611122778.76291,65999,0.983815729618072
1611123473.89708,66999,0.969940304756165
1611124093.43213,67999,0.984297037124634
1611124914.65088,68999,0.922718107700348
1611126150.1194,69999,0.936888575553894
1611126929.53161,70999,0.965050101280212
1611127638.40825,71999,0.940240681171417
1611128389.49837,72999,0.989858150482178
1611128765.48519,73999,0.925660729408264
1611129381.02708,74999,0.981849014759064
1611129921.15245,75999,0.954821050167084
1611130946.71608,76999,0.924846768379211
1611131517.25109,77999,1.087437748909
1611131885.34643,78999,0.976682543754577
1611133076.79971,79999,0.945492208003998
1611133933.09434,80999,0.927749395370483
1611134840.06652,81999,1.00126457214355
1611135606.30879,82999,0.971630811691284
1611136186.25126,83999,0.961726605892181
1611136981.18179,84999,1.04596590995789
1611137433.94507,85999,0.992589592933655
1611138278.44016,86999,0.973352670669556
1611139031.29847,87999,0.96655136346817
1611139848.81379,88999,0.969475746154785
1611140535.37683,89999,0.994725227355957
1611140864.13839,90999,0.971316933631897
1611141935.06129,91999,0.960902273654938
1611142823.70165,92999,0.996160447597504
1611143727.27617,93999,0.953953802585602
1611144499.74554,94999,0.983362376689911
1611145238.13027,95999,0.977286040782928
1611145930.54968,96999,0.975356996059418
1611146683.71318,97999,1.05425643920898
1611147409.75864,98999,0.973467648029327
1611149396.56364,99999,1.02932381629944


==> csv/run-kl_reverse_alpha1p05_ema0p9999-tag-summaries_gradient_norms_mean.csv <==
Wall time,Step,Value
1611073809.09047,999,0.871432721614838
1611074788.35722,1999,0.834669649600983
1611076143.7321,2999,0.869523525238037
1611076853.15997,3999,0.890479028224945
1611077704.50139,4999,0.817435383796692
1611078445.94647,5999,0.821535587310791
1611078709.39949,6999,0.793273448944092
1611079419.75237,7999,0.839558660984039
1611080038.69681,8999,0.817960679531097
1611080658.38084,9999,0.822366118431091
1611081052.39115,10999,0.832841575145721
1611082248.65765,11999,0.880702376365662
1611082947.72465,12999,0.812752604484558
1611083744.40726,13999,0.826667428016663
1611084513.83168,14999,0.873323917388916
1611085322.51065,15999,0.805933713912964
1611085602.89921,16999,0.841845989227295
1611086101.04981,17999,0.841566443443298
1611086796.89592,18999,0.843468248844147
1611087562.77626,19999,0.741533875465393
1611088309.70149,20999,0.838520228862762
1611088617.88837,21999,0.87111097574234
1611089381.88226,22999,0.81239652633667
1611089909.20221,23999,0.840857863426209
1611090523.67939,24999,0.856001615524292
1611091450.15782,25999,0.851103127002716
1611092181.66417,26999,0.836031675338745
1611092932.48919,27999,0.778355836868286
1611093677.41454,28999,0.843619108200073
1611094702.75348,29999,0.818619608879089
1611095907.05495,30999,0.857313871383667
1611096755.46615,31999,0.823511958122253
1611097463.69748,32999,0.823424458503723
1611098205.99183,33999,0.836305916309357
1611099068.43165,34999,0.804980397224426
1611099688.88403,35999,0.834307253360748
1611100464.12931,36999,0.838615596294403
1611101276.57333,37999,0.86765730381012
1611101582.03686,38999,0.829021811485291
1611102780.87304,39999,0.858749449253082
1611103452.8452,40999,0.775126874446869
1611104576.82028,41999,0.792428135871887
1611105155.04448,42999,0.811501681804657
1611105796.56197,43999,0.845494389533997
1611106561.69869,44999,0.851032853126526
1611107336.01612,45999,0.851727366447449
1611108058.62708,46999,0.843384623527527
1611108767.73918,47999,0.767826080322266
1611109087.19186,48999,0.824592530727387
1611109877.88849,49999,0.840744733810425
1611111058.7054,50999,0.815639853477478
1611111740.77481,51999,0.817210853099823
1611112636.86491,52999,0.824791133403778
1611113605.0809,53999,0.857229053974152
1611114780.88789,54999,0.808132648468018
1611115152.13838,55999,0.821005880832672
1611116365.70784,56999,0.796386122703552
1611117154.2401,57999,0.833892524242401
1611117915.55655,58999,0.8564493060112
1611118621.84284,59999,0.834009647369385
1611119312.69358,60999,0.838939964771271
1611119525.39254,61999,0.859678864479065
1611120267.03629,62999,0.830993354320526
1611121117.77955,63999,0.855191886425018
1611122342.48989,64999,0.83668851852417
1611122778.76291,65999,0.844782114028931
1611123473.89708,66999,0.838112592697144
1611124093.43213,67999,0.851897180080414
1611124914.65088,68999,0.807959616184235
1611126150.1194,69999,0.807464599609375
1611126929.53161,70999,0.802091419696808
1611127638.40825,71999,0.835738778114319
1611128389.49837,72999,0.857063114643097
1611128765.48519,73999,0.809296846389771
1611129381.02708,74999,0.83725106716156
1611129921.15245,75999,0.811496794223785
1611130946.71608,76999,0.792673349380493
1611131517.25109,77999,0.857105195522308
1611131885.34643,78999,0.820583701133728
1611133076.79971,79999,0.828995287418366
1611133933.09434,80999,0.821442186832428
1611134840.06652,81999,0.844576895236969
1611135606.30879,82999,0.839753329753876
1611136186.25126,83999,0.817798256874085
1611136981.18179,84999,0.840226590633392
1611137433.94507,85999,0.840176999568939
1611138278.44016,86999,0.848085582256317
1611139031.29847,87999,0.834313988685608
1611139848.81379,88999,0.841104507446289
1611140535.37683,89999,0.847744822502136
1611140864.13839,90999,0.84220153093338
1611141935.06129,91999,0.836868047714233
1611142823.70165,92999,0.841433048248291
1611143727.27617,93999,0.826696634292602
1611144499.74554,94999,0.841707766056061
1611145238.13027,95999,0.843588709831238
1611145930.54968,96999,0.83829653263092
1611146683.71318,97999,0.836486041545868
1611147409.75864,98999,0.83907425403595
1611149396.56364,99999,0.82946103811264


==> csv/run-kl_reverse_alpha1p05_ema0p9999-tag-summaries_gradient_norms_min_1.csv <==
Wall time,Step,Value
1611073809.09047,999,0.74087917804718
1611074788.35722,1999,0.751003086566925
1611076143.7321,2999,0.654570639133453
1611076853.15997,3999,0.779828011989594
1611077704.50139,4999,0.640803635120392
1611078445.94647,5999,0.720695495605469
1611078709.39949,6999,0.678987264633179
1611079419.75237,7999,0.723709404468536
1611080038.69681,8999,0.694144487380981
1611080658.38084,9999,0.722453773021698
1611081052.39115,10999,0.737802803516388
1611082248.65765,11999,0.736490964889526
1611082947.72465,12999,0.701316356658935
1611083744.40726,13999,0.696187257766724
1611084513.83168,14999,0.749024212360382
1611085322.51065,15999,0.685487389564514
1611085602.89921,16999,0.744854092597961
1611086101.04981,17999,0.704436182975769
1611086796.89592,18999,0.711233496665955
1611087562.77626,19999,0.648365676403046
1611088309.70149,20999,0.712306439876556
1611088617.88837,21999,0.760852515697479
1611089381.88226,22999,0.723478615283966
1611089909.20221,23999,0.71159029006958
1611090523.67939,24999,0.668243646621704
1611091450.15782,25999,0.726860582828522
1611092181.66417,26999,0.728493392467499
1611092932.48919,27999,0.676477074623108
1611093677.41454,28999,0.73997288942337
1611094702.75348,29999,0.707812666893005
1611095907.05495,30999,0.758020758628845
1611096755.46615,31999,0.725955843925476
1611097463.69748,32999,0.730850279331207
1611098205.99183,33999,0.726875424385071
1611099068.43165,34999,0.705582737922668
1611099688.88403,35999,0.648044526576996
1611100464.12931,36999,0.73009604215622
1611101276.57333,37999,0.773642301559448
1611101582.03686,38999,0.740239024162293
1611102780.87304,39999,0.763830244541168
1611103452.8452,40999,0.681232213973999
1611104576.82028,41999,0.667431056499481
1611105155.04448,42999,0.723040103912354
1611105796.56197,43999,0.733528852462769
1611106561.69869,44999,0.755241572856903
1611107336.01612,45999,0.732823967933655
1611108058.62708,46999,0.743182897567749
1611108767.73918,47999,0.685582339763641
1611109087.19186,48999,0.720466792583466
1611109877.88849,49999,0.729650378227234
1611111058.7054,50999,0.669302523136139
1611111740.77481,51999,0.720798075199127
1611112636.86491,52999,0.719484627246857
1611113605.0809,53999,0.732296645641327
1611114780.88789,54999,0.705239534378052
1611115152.13838,55999,0.716558456420898
1611116365.70784,56999,0.699643969535828
1611117154.2401,57999,0.717902719974518
1611117915.55655,58999,0.719549953937531
1611118621.84284,59999,0.72400176525116
1611119312.69358,60999,0.745586156845093
1611119525.39254,61999,0.745791971683502
1611120267.03629,62999,0.723013460636139
1611121117.77955,63999,0.767513036727905
1611122342.48989,64999,0.713062345981598
1611122778.76291,65999,0.7504922747612
1611123473.89708,66999,0.703169882297516
1611124093.43213,67999,0.758567035198212
1611124914.65088,68999,0.710556209087372
1611126150.1194,69999,0.6911980509758
1611126929.53161,70999,0.676026284694672
1611127638.40825,71999,0.71855092048645
1611128389.49837,72999,0.762771964073181
1611128765.48519,73999,0.711291313171387
1611129381.02708,74999,0.718221247196198
1611129921.15245,75999,0.686934232711792
1611130946.71608,76999,0.681205630302429
1611131517.25109,77999,0.740085899829865
1611131885.34643,78999,0.714689791202545
1611133076.79971,79999,0.720877826213837
1611133933.09434,80999,0.726017236709595
1611134840.06652,81999,0.736151814460754
1611135606.30879,82999,0.710468351840973
1611136186.25126,83999,0.698983311653137
1611136981.18179,84999,0.745382070541382
1611137433.94507,85999,0.710088849067688
1611138278.44016,86999,0.695251524448395
1611139031.29847,87999,0.71107405424118
1611139848.81379,88999,0.741384148597717
1611140535.37683,89999,0.736364841461181
1611140864.13839,90999,0.748657882213593
1611141935.06129,91999,0.756764590740204
1611142823.70165,92999,0.730348527431488
1611143727.27617,93999,0.700572907924652
1611144499.74554,94999,0.756754755973816
1611145238.13027,95999,0.734928786754608
1611145930.54968,96999,0.728510618209839
1611146683.71318,97999,0.715744912624359
1611147409.75864,98999,0.738333940505981
1611149396.56364,99999,0.720339775085449


==> csv/run-kl_reverse_alpha1p05_ema_noquotient-tag-summaries_d_generated_max_1.csv <==
Wall time,Step,Value
1611564472.04082,999,-3.27648973464966
1611565197.4251,1999,-3.92223477363586
1611565891.83404,2999,7.69596672058106
1611566614.81136,3999,-0.142260104417801
1611567344.1677,4999,3.09289646148682
1611568056.99477,5999,-2.45201897621155
1611568734.97681,6999,-0.798845410346985
1611569479.26894,7999,1.09082758426666
1611570216.44221,8999,-0.248606979846954
1611570940.86257,9999,0.010893300175667
1611571662.11962,10999,-4.07952356338501
1611572417.52283,11999,0.457673788070679
1611573134.99913,12999,-3.00618863105774
1611573842.87346,13999,2.27363681793213
1611574558.24384,14999,-0.548820674419403
1611575274.89192,15999,-2.1670446395874
1611575988.04745,16999,-0.20275667309761
1611576713.25336,17999,-2.22351145744324
1611577427.65383,18999,-2.01120471954346
1611578117.10966,19999,-0.547136127948761
1611578855.33064,20999,1.42456960678101
1611579529.45984,21999,-2.21180653572083
1611580261.21452,22999,-1.0019965171814
1611580990.56441,23999,-2.34940481185913
1611581661.6389,24999,-1.48675680160522
1611582322.91168,25999,-1.14146971702576
1611582985.47504,26999,-2.21635794639587
1611583650.61415,27999,-2.02745771408081
1611584312.89891,28999,-2.88141775131226
1611584973.13862,29999,-1.75789189338684
1611585633.34248,30999,-1.10181486606598
1611586295.31224,31999,-0.644017517566681
1611586955.55402,32999,-2.95195341110229
1611587617.71848,33999,-1.50723361968994
1611588282.95324,34999,-1.95668292045593
1611588953.13184,35999,-0.868407964706421
1611589634.56907,36999,-1.49540579319
1611590299.37703,37999,-2.19482421875
1611590962.51408,38999,-1.18852651119232
1611591622.73322,39999,-3.95832753181458
1611592286.64969,40999,-1.9952700138092
1611592949.26509,41999,0.788127183914185
1611593609.43844,42999,-2.66220903396606
1611594280.12718,43999,-0.411484122276306
1611594945.53465,44999,-2.73503375053406
1611595610.7512,45999,-2.59484243392944
1611596282.41926,46999,-2.31640481948853
1611596948.51708,47999,-2.55337262153625
1611597616.81671,48999,-2.5210075378418
1611598282.84929,49999,-2.78088641166687
1611598953.66098,50999,-1.52609741687775
1611599620.5661,51999,-3.04001212120056
1611600287.46515,52999,-3.10638356208801
1611600957.96177,53999,-3.47683429718018
1611601662.20362,54999,-2.68144130706787
1611602324.62081,55999,-4.39223098754883
1611602985.98578,56999,-2.84467124938965
1611603648.61768,57999,-2.7492790222168
1611604310.22959,58999,-4.28755760192871
1611604970.895,59999,-3.24461507797241
1611605630.84253,60999,-4.397620677948
1611606289.86434,61999,-3.8016414642334
1611606948.99356,62999,-5.23300933837891
1611607610.65657,63999,-0.353438854217529
1611608271.80909,64999,-3.98437547683716
1611608934.92001,65999,-4.74235773086548
1611609598.9964,66999,-4.28084135055542
1611610271.14744,67999,-3.61844754219055
1611610939.11363,68999,-4.27854156494141
1611611609.24969,69999,-3.96279811859131
1611612281.35679,70999,-4.74376010894775
1611613007.52101,71999,-4.34493541717529
1611613730.97201,72999,-4.12906503677368
1611614458.64597,73999,-4.32244873046875
1611615197.69911,74999,-4.20651197433472
1611615880.64418,75999,-4.02821350097656
1611616561.62423,76999,-3.72881650924683
1611617232.19665,77999,-4.88091421127319
1611617903.67842,78999,-3.06307435035706
1611618575.65743,79999,-4.16554260253906
1611619307.47024,80999,-4.04247045516968
1611619994.43435,81999,-4.5771369934082
1611620722.34457,82999,-5.29842758178711
1611621431.27912,83999,-3.27746844291687
1611622163.64179,84999,-4.51740884780884
1611622890.6138,85999,-4.58104991912842
1611623561.58847,86999,-4.82250452041626
1611624234.13874,87999,-5.02977609634399
1611624908.20352,88999,-5.19221115112305
1611625612.18005,89999,-4.74847793579102
1611626274.23196,90999,-5.58411979675293
1611626945.99906,91999,-5.44432306289673
1611627625.12452,92999,-5.69699335098267
1611628297.78529,93999,-5.22768688201904
1611628990.58933,94999,-5.61007976531982
1611629692.33276,95999,-6.16514492034912
1611630352.97563,96999,-4.97072982788086
1611631013.32557,97999,-5.8291597366333
1611631679.46942,98999,-5.61974620819092
1611632382.57517,99999,-5.98140811920166


==> csv/run-kl_reverse_alpha1p05_ema_noquotient-tag-summaries_d_generated_mean.csv <==
Wall time,Step,Value
1611564472.04082,999,-5.51903390884399
1611565197.4251,1999,-5.31188678741455
1611565891.83404,2999,5.76595640182495
1611566614.81136,3999,-1.2537260055542
1611567344.1677,4999,1.95733547210693
1611568056.99477,5999,-3.62565684318542
1611568734.97681,6999,-1.69635319709778
1611569479.26894,7999,-0.104588031768799
1611570216.44221,8999,-1.43485879898071
1611570940.86257,9999,-1.88989198207855
1611571662.11962,10999,-5.32610940933228
1611572417.52283,11999,-1.42726612091064
1611573134.99913,12999,-4.39529371261597
1611573842.87346,13999,-0.013298156671226
1611574558.24384,14999,-1.97647786140442
1611575274.89192,15999,-3.2503342628479
1611575988.04745,16999,-1.72700786590576
1611576713.25336,17999,-3.09932994842529
1611577427.65383,18999,-3.07216954231262
1611578117.10966,19999,-1.80767917633057
1611578855.33064,20999,-1.52912592887878
1611579529.45984,21999,-3.12613892555237
1611580261.21452,22999,-2.498530626297
1611580990.56441,23999,-3.64090085029602
1611581661.6389,24999,-2.55220341682434
1611582322.91168,25999,-3.07666969299316
1611582985.47504,26999,-3.26694893836975
1611583650.61415,27999,-2.99431467056274
1611584312.89891,28999,-3.91390299797058
1611584973.13862,29999,-2.78573489189148
1611585633.34248,30999,-2.30773639678955
1611586295.31224,31999,-2.85314083099365
1611586955.55402,32999,-4.09657287597656
1611587617.71848,33999,-2.77730107307434
1611588282.95324,34999,-2.912837266922
1611588953.13184,35999,-2.36494326591492
1611589634.56907,36999,-2.81723976135254
1611590299.37703,37999,-3.34468746185303
1611590962.51408,38999,-3.49533319473267
1611591622.73322,39999,-4.87672710418701
1611592286.64969,40999,-3.17009401321411
1611592949.26509,41999,-0.798613369464874
1611593609.43844,42999,-3.67434883117676
1611594280.12718,43999,-2.03278732299805
1611594945.53465,44999,-3.61872458457947
1611595610.7512,45999,-5.15076637268066
1611596282.41926,46999,-3.63484930992126
1611596948.51708,47999,-3.69786167144775
1611597616.81671,48999,-4.06804466247559
1611598282.84929,49999,-4.24755334854126
1611598953.66098,50999,-3.99538707733154
1611599620.5661,51999,-4.01631689071655
1611600287.46515,52999,-4.33144235610962
1611600957.96177,53999,-4.79557085037231
1611601662.20362,54999,-4.16923379898071
1611602324.62081,55999,-5.27315711975098
1611602985.98578,56999,-3.91087698936462
1611603648.61768,57999,-3.92099213600159
1611604310.22959,58999,-5.16698265075684
1611604970.895,59999,-4.09651327133179
1611605630.84253,60999,-5.3162727355957
1611606289.86434,61999,-4.90215253829956
1611606948.99356,62999,-6.40047979354858
1611607610.65657,63999,-3.84171414375305
1611608271.80909,64999,-5.14466190338135
1611608934.92001,65999,-5.78167295455933
1611609598.9964,66999,-5.13953065872192
1611610271.14744,67999,-5.08900594711304
1611610939.11363,68999,-5.21709728240967
1611611609.24969,69999,-5.46467590332031
1611612281.35679,70999,-6.15657234191895
1611613007.52101,71999,-5.6539421081543
1611613730.97201,72999,-5.4505181312561
1611614458.64597,73999,-5.33235025405884
1611615197.69911,74999,-5.59179735183716
1611615880.64418,75999,-5.04041242599487
1611616561.62423,76999,-5.42191410064697
1611617232.19665,77999,-5.85875654220581
1611617903.67842,78999,-5.22774791717529
1611618575.65743,79999,-5.48464775085449
1611619307.47024,80999,-5.04444932937622
1611619994.43435,81999,-5.44852066040039
1611620722.34457,82999,-6.32740640640259
1611621431.27912,83999,-5.11224889755249
1611622163.64179,84999,-5.88763856887817
1611622890.6138,85999,-5.72104024887085
1611623561.58847,86999,-5.99569225311279
1611624234.13874,87999,-5.84280776977539
1611624908.20352,88999,-6.45157146453857
1611625612.18005,89999,-6.47517871856689
1611626274.23196,90999,-6.53009271621704
1611626945.99906,91999,-6.23486375808716
1611627625.12452,92999,-6.75163650512695
1611628297.78529,93999,-6.13844347000122
1611628990.58933,94999,-6.48627090454102
1611629692.33276,95999,-6.97125911712647
1611630352.97563,96999,-6.52691268920898
1611631013.32557,97999,-6.67681217193604
1611631679.46942,98999,-6.71518802642822
1611632382.57517,99999,-6.80803871154785


==> csv/run-kl_reverse_alpha1p05_ema_noquotient-tag-summaries_d_generated_min_1.csv <==
Wall time,Step,Value
1611564472.04082,999,-7.79578351974487
1611565197.4251,1999,-6.64740514755249
1611565891.83404,2999,4.10027742385864
1611566614.81136,3999,-2.65130233764648
1611567344.1677,4999,0.322843611240387
1611568056.99477,5999,-5.40378379821777
1611568734.97681,6999,-2.93743395805359
1611569479.26894,7999,-1.12079918384552
1611570216.44221,8999,-2.8150360584259
1611570940.86257,9999,-2.79822731018066
1611571662.11962,10999,-6.57913637161255
1611572417.52283,11999,-2.35586452484131
1611573134.99913,12999,-5.88572978973389
1611573842.87346,13999,-1.26649689674377
1611574558.24384,14999,-2.83573293685913
1611575274.89192,15999,-4.38496398925781
1611575988.04745,16999,-2.95853734016418
1611576713.25336,17999,-4.5387396812439
1611577427.65383,18999,-3.99708080291748
1611578117.10966,19999,-2.90334582328796
1611578855.33064,20999,-2.40135836601257
1611579529.45984,21999,-4.06785535812378
1611580261.21452,22999,-3.39205408096313
1611580990.56441,23999,-5.18622541427612
1611581661.6389,24999,-3.49666118621826
1611582322.91168,25999,-4.48629999160767
1611582985.47504,26999,-4.39269733428955
1611583650.61415,27999,-3.95157265663147
1611584312.89891,28999,-4.99566650390625
1611584973.13862,29999,-3.55392050743103
1611585633.34248,30999,-3.32117748260498
1611586295.31224,31999,-3.669753074646
1611586955.55402,32999,-5.65862607955933
1611587617.71848,33999,-3.81745076179504
1611588282.95324,34999,-3.85824608802795
1611588953.13184,35999,-3.21598792076111
1611589634.56907,36999,-3.52971053123474
1611590299.37703,37999,-4.20761728286743
1611590962.51408,38999,-4.69960689544678
1611591622.73322,39999,-6.08541202545166
1611592286.64969,40999,-4.02400064468384
1611592949.26509,41999,-1.9249746799469
1611593609.43844,42999,-4.56189298629761
1611594280.12718,43999,-3.01707935333252
1611594945.53465,44999,-4.83394289016724
1611595610.7512,45999,-7.1821813583374
1611596282.41926,46999,-4.89653491973877
1611596948.51708,47999,-4.62255716323853
1611597616.81671,48999,-5.09089231491089
1611598282.84929,49999,-5.41406297683716
1611598953.66098,50999,-5.16937303543091
1611599620.5661,51999,-4.68451309204102
1611600287.46515,52999,-5.9341926574707
1611600957.96177,53999,-5.53799533843994
1611601662.20362,54999,-5.12026977539063
1611602324.62081,55999,-6.16811418533325
1611602985.98578,56999,-4.71985483169556
1611603648.61768,57999,-5.11847829818726
1611604310.22959,58999,-6.17129135131836
1611604970.895,59999,-5.13675117492676
1611605630.84253,60999,-6.45406818389893
1611606289.86434,61999,-5.83900356292725
1611606948.99356,62999,-7.53730010986328
1611607610.65657,63999,-4.99758434295654
1611608271.80909,64999,-6.69757699966431
1611608934.92001,65999,-7.23666286468506
1611609598.9964,66999,-6.12425947189331
1611610271.14744,67999,-5.96344232559204
1611610939.11363,68999,-6.02329730987549
1611611609.24969,69999,-6.57503890991211
1611612281.35679,70999,-7.52147388458252
1611613007.52101,71999,-6.6208963394165
1611613730.97201,72999,-6.44542789459229
1611614458.64597,73999,-6.17167282104492
1611615197.69911,74999,-6.7698392868042
1611615880.64418,75999,-5.89548254013062
1611616561.62423,76999,-6.48061037063599
1611617232.19665,77999,-6.7410364151001
1611617903.67842,78999,-6.2757887840271
1611618575.65743,79999,-6.48656463623047
1611619307.47024,80999,-5.89327955245972
1611619994.43435,81999,-6.24998617172241
1611620722.34457,82999,-7.29812335968018
1611621431.27912,83999,-5.94824838638306
1611622163.64179,84999,-7.57917976379395
1611622890.6138,85999,-7.16733551025391
1611623561.58847,86999,-6.87056875228882
1611624234.13874,87999,-6.54856681823731
1611624908.20352,88999,-7.27298355102539
1611625612.18005,89999,-7.39024114608765
1611626274.23196,90999,-7.46687698364258
1611626945.99906,91999,-7.01427125930786
1611627625.12452,92999,-7.49698925018311
1611628297.78529,93999,-7.22539710998535
1611628990.58933,94999,-7.42392730712891
1611629692.33276,95999,-7.74856758117676
1611630352.97563,96999,-8.03170490264893
1611631013.32557,97999,-7.49337768554688
1611631679.46942,98999,-7.48563671112061
1611632382.57517,99999,-7.74911308288574

